A 3D GAN for Improved Large-pose Facial Recognition

Facial recognition using deep convolutional neural networks relies on the availability of large datasets of face images. Many examples of identities are needed, and for each identity, a large variety of images are needed in order for the network to learn robustness to intra-class variation. In practice, such datasets are difficult to obtain, particularly those containing adequate variation of pose. Generative Adversarial Networks (GANs) provide a potential solution to this problem due to their ability to generate realistic, synthetic images. However, recent studies have shown that current methods of disentangling pose from identity are inadequate. In this work we incorporate a 3D morphable model into the generator of a GAN in order to learn a nonlinear texture model from in-the-wild images. This allows generation of new, synthetic identities, and manipulation of pose, illumination and expression without compromising the identity. Our synthesised data is used to augment training of facial recognition networks with performance evaluated on the challenging CFP and CPLFW datasets.

==> plots/032-fake-images-21/config.txt <==
D = {'func': 'networks.D_paper'}
D_loss = {'gp_max': True, 'gp_fakes': True, 'func': 'loss.D_flexible_loss'}
D_opt = {'beta2': 0.99, 'epsilon': 1e-08, 'lambda_ema_window': (0.9, 1.0), 'lambda_gmean_decay': 0.9, 'beta1': 0.0}
EasyDict = <class 'config_wpgan_3d_gp_max_adaptive_lambda_centred_cc_pv.EasyDict'>
G = {'func': 'networks.G_paper'}
G_loss = {'attention_loss_weight': 0.0, 'func': 'loss.G_flexible_loss'}
G_opt = {'beta2': 0.99, 'epsilon': 1e-08, 'beta1': 0.0}
Sh = {'func': 'networks.G_sh_shading'}
data_dir = /mnt/SSD/face3d/01_Data/01_face_2d/01_progressive_growing_of_gans_datasets
dataset = {'mirror_augment': True, 'max_label_size': 'full', 'tfrecord_dir': 'multi-pie_handfps_cases_CCLLFPs_256'}
desc = fake-images-21
env = {'TF_CPP_MIN_LOG_LEVEL': '1'}
grid = {'layout': 'random', 'size': '1080p'}
num_gpus = 1
random_seed = 1000
result_dir = ../results
sched = {'lod_initial_resolution': 128, 'D_lrate_base': 0.001, 'lod_training_kimg': 0, 'lod_transition_kimg': 0, 'G_lrate_base': 0.001, 'tick_kimg_dict': {}, 'tick_kimg_base': 10, 'minibatch_base': 16}
tf_config = {'graph_options.place_pruned_graph': True}
train = {'snapshot': 14871, 'imgs_per_id': 20, 'func': 'util_scripts.generate_fake_images', 'run_id': 21, 'minibatch_size': 20, 'num_ids': 100}
use_gp_term = True


==> plots/032-fake-images-21/log.txt <==
Initializing TensorFlow...
Running util_scripts.generate_fake_images()...
Loading network from "../results/021-wpgan-gp_max_fakes-adaptive_lambda-attn_loss_0.0-FLAME-multi-pie_handfps_cases_CCLLFPs_256-cc-preset-v2-2gpus-fp32-nogrowing/network-snapshot-014871.pkl"...
Saving results to ../results/032-fake-images-21
Generating identity 0 / 100...
Generating identity 1 / 100...
Generating identity 2 / 100...
Generating identity 3 / 100...
Generating identity 4 / 100...
Generating identity 5 / 100...
Generating identity 6 / 100...
Generating identity 7 / 100...
Generating identity 8 / 100...
Generating identity 9 / 100...
Generating identity 10 / 100...
Generating identity 11 / 100...
Generating identity 12 / 100...
Generating identity 13 / 100...
Generating identity 14 / 100...
Generating identity 15 / 100...
Generating identity 16 / 100...
Generating identity 17 / 100...
Generating identity 18 / 100...
Generating identity 19 / 100...
Generating identity 20 / 100...
Generating identity 21 / 100...
Generating identity 22 / 100...
Generating identity 23 / 100...
Generating identity 24 / 100...
Generating identity 25 / 100...
Generating identity 26 / 100...
Generating identity 27 / 100...
Generating identity 28 / 100...
Generating identity 29 / 100...
Generating identity 30 / 100...
Generating identity 31 / 100...
Generating identity 32 / 100...
Generating identity 33 / 100...
Generating identity 34 / 100...
Generating identity 35 / 100...
Generating identity 36 / 100...
Generating identity 37 / 100...
Generating identity 38 / 100...
Generating identity 39 / 100...
Generating identity 40 / 100...
Generating identity 41 / 100...
Generating identity 42 / 100...
Generating identity 43 / 100...
Generating identity 44 / 100...
Generating identity 45 / 100...
Generating identity 46 / 100...
Generating identity 47 / 100...
Generating identity 48 / 100...
Generating identity 49 / 100...
Generating identity 50 / 100...
Generating identity 51 / 100...
Generating identity 52 / 100...
Generating identity 53 / 100...
Generating identity 54 / 100...
Generating identity 55 / 100...
Generating identity 56 / 100...
Generating identity 57 / 100...
Generating identity 58 / 100...
Generating identity 59 / 100...
Generating identity 60 / 100...
Generating identity 61 / 100...
Generating identity 62 / 100...
Generating identity 63 / 100...
Generating identity 64 / 100...
Generating identity 65 / 100...
Generating identity 66 / 100...
Generating identity 67 / 100...
Generating identity 68 / 100...
Generating identity 69 / 100...
Generating identity 70 / 100...
Generating identity 71 / 100...
Generating identity 72 / 100...
Generating identity 73 / 100...
Generating identity 74 / 100...
Generating identity 75 / 100...
Generating identity 76 / 100...
Generating identity 77 / 100...
Generating identity 78 / 100...
Generating identity 79 / 100...
Generating identity 80 / 100...
Generating identity 81 / 100...
Generating identity 82 / 100...
Generating identity 83 / 100...
Generating identity 84 / 100...
Generating identity 85 / 100...
Generating identity 86 / 100...
Generating identity 87 / 100...
Generating identity 88 / 100...
Generating identity 89 / 100...
Generating identity 90 / 100...
Generating identity 91 / 100...
Generating identity 92 / 100...
Generating identity 93 / 100...
Generating identity 94 / 100...
Generating identity 95 / 100...
Generating identity 96 / 100...
Generating identity 97 / 100...
Generating identity 98 / 100...
Generating identity 99 / 100...
Exiting...

